H, He-like recombination spectra IV; H, He-like recombination spectra IV: clarification and refinement of methodology for $l$-changing collisions

Precise spectral diagnostic modelling of H~{\sc i} and He~{\sc ii} recombination spectra can constrain theoretical models which describe many astrophysical environments. Simple analytic expressions are of interest for collisional $l$-changing rate coefficients that are used by large-scale population modelling codes. We review, clarify and improve-upon the modified Pengelly \& Seaton formulae of Guzm\'an \etal We show that the recent poor results for it shown by Vrinceanu \etal are due to their misinterpretation of its usage. We also detail efficient numerical algorithms which should enable the full quantum mechanical expression for such rate coefficients to be used much more routinely by modelling codes. We illustrate with some collisional-radiative population modelling for hydrogen.

==> README_R1.txt <==
%auto-ignore
Submitted by: N. R. Badnell
To: MNRAS
Title: H, He-like recombination spectra IV:  
       clarification and refinement of methodology for l-changing collisions
Short Title: H, He-like recombination spectra IV
Authors: N. R. Badnell, F. Guzman, S. D. Brodie,  P. A. M. van Hoof, M. Chatzikos and G. J. Ferland
Article: Regular
Status: R1
Reference: MN-20-5073-MJ
Address: Department of Physics,
         University of Strathclyde,
         Glasgow, G4 0NG.
E-mail: badnell@phys.strath.ac.uk
Phone: 0141-553-4176
Format: Latex 2e
File name: badnell_R1.tex
No. of fig. files: 6   (fign.eps/pdf, n=1-4,5a,5b)

Abstract:
Precise spectral diagnostic modelling of HI and HeII recombination spectra can constrain 
theoretical models which describe many astrophysical environments.
Simple analytic expressions are of interest for collisional l-changing rate coefficients that 
are used by large-scale population modelling codes.
We review, clarify and improve-upon the modified Pengelly & Seaton formulae of Guzman etal
We show that the recent poor results for it shown by Vrinceanu \etal are due to their
misinterpretation of its usage. We also detail efficient numerical algorithms which
should enable the full quantum mechanical expression for such rate coefficients to be used 
much more routinely by modelling codes. We illustrate with some collisional-radiative
population modelling for hydrogen.


==> cover_R1.txt <==
The programs that the Reviewer asked be made public are now available from our 
apap-network.org website under apap-network.org/3n-j and apap-network.org/lchng
A paragraph has been added to the Data Availability Section of the MS stating such.
This is the only change/addition to the MS - non-other was requested by the Reviewer.

